Conformal prediction regions for dependent censored lifetimes

Joint-life insurance and annuity benefits depend on two or more dependent lifetimes, which portfolio data observe only up to a valuation date. Given the covariates of a new contract, such as the entry ages of a couple, we construct one lower bound per remaining lifetime such that, with at least a prespecified probability, every life survives beyond its bound. The first step is to characterize the functions which allow for a useful projection from a multivariate to a univariate setting. The construction then relies on univariate conformal prediction, which calibrates any fitted model on held-out data, so that this statement does not rely on a correct mortality or dependence model. Censoring is handled by calibrating on the contracts observed for at least a fixed horizon, weighted by the inverse of their probability of being observed that long. We show that, when the lives can be censored at different times, this is possible precisely for joint statements that every life survives beyond its own bound, and that a common censoring time also permits bounds on the second-death time. If censoring is independent of the lifetimes given the covariates, coverage holds for every sample size when these probabilities are known, and approximately in large samples when they or the conditional lifetime quantiles are estimated consistently. As an application, we analyze a Canadian joint-life annuity portfolio.

==> tables/data_numbers.txt <==
n_full 14889  n_pool 12357 
          n both_alive male_dead female_dead both_dead full_window
<65    3993       3766       174          43        10        2088
65-70  5346       4854       355         100        37        3655
70-75  3868       3199       475         128        66        3169
75-80  1286        976       210          45        55        1105
80+     396        197       111          27        61         324
all   14889      12992      1325         343       229       10341
retention by band:
  <65 65-70 70-75 75-80   80+ 
0.496 0.638 0.781 0.830 0.801 
both dead obs 198 exp indep 81.8 exp frank 175.3 
headline coverage across fold assignments:
  method ht.median ht.min ht.max unweighted.median unweighted.min
1  joint    0.9176 0.9156 0.9194            0.9135         0.9113
2  naive    0.9487 0.9473 0.9496            0.9487         0.9473
  unweighted.max ess.median ess.min ess.max atcap.median atcap.min atcap.max
1         0.9151       6735    6167    7073       0.2754    0.2498    0.3016
2         0.9496       8071    8071    8071       0.0000    0.0000    0.0000
age-band coverage medians written to tables/data_bands.tex
      sex  band    method unweighted
1  Female   <65     joint     0.9168
2    Male   <65     joint     0.9330
3  Female 65-70     joint     0.9088
4    Male 65-70     joint     0.9074
5  Female 70-75     joint     0.9167
6    Male 70-75     joint     0.9056
7  Female 75-80     joint     0.9248
8    Male 75-80     joint     0.9266
9  Female   80+     joint     0.8598
10   Male   80+     joint     0.8736
11 Female   <65 mondrianF     0.9168
12 Female 65-70 mondrianF     0.9094
13 Female 70-75 mondrianF     0.9099
14 Female 75-80 mondrianF     0.9049
15 Female   80+ mondrianF     0.9146
16   Male   <65 mondrianM     0.9330
17   Male 65-70 mondrianM     0.9078
18   Male 70-75 mondrianM     0.9020
19   Male 75-80 mondrianM     0.9021
20   Male   80+ mondrianM     0.9097
21 Female   <65     naive     0.9686
22   Male   <65     naive     0.9790
23 Female 65-70     naive     0.9533
24   Male 65-70     naive     0.9623
25 Female 70-75     naive     0.9305
26   Male 70-75     naive     0.9377
27 Female 75-80     naive     0.9137
28   Male 75-80     naive     0.9266
29 Female   80+     naive     0.7409
30   Male   80+     naive     0.7834
first-death split summaries:
  couple ageM ageF median   min   max
1      1   65   62  5.000 5.000 5.000
2      2   70   67  3.451 3.347 3.568
3      3   75   72  2.161 2.101 2.223
4      4   80   77  1.349 1.287 1.408
5      5   82   79  1.118 1.059 1.174
Frank split summaries:
  couple ageM ageF median   min   max
1      1   65   62  5.251 5.250 5.253
2      2   70   67  3.505 3.505 3.506
3      3   75   72  2.268 2.267 2.268
4      4   80   77  1.431 1.430 1.432
5      5   82   79  1.183 1.183 1.184
second-death pooled summary, 95%:
                                            unweighted     ht n_test  atcap
1.lastsurv_pooled.identity.logistic.0.05.5      0.9828 0.9854   8071 0.9275
2.lastsurv_pooled.identity.logistic.0.05.5      0.9825 0.9852   8071 0.9284
3.lastsurv_pooled.identity.logistic.0.05.5      0.9827 0.9853   8071 0.9238
4.lastsurv_pooled.identity.logistic.0.05.5      0.9824 0.9851   8071 0.9361
5.lastsurv_pooled.identity.logistic.0.05.5      0.9823 0.9851   8071 0.9343
6.lastsurv_pooled.identity.logistic.0.05.5      0.9827 0.9852   8071 0.9286
7.lastsurv_pooled.identity.logistic.0.05.5      0.9827 0.9854   8071 0.9338
8.lastsurv_pooled.identity.logistic.0.05.5      0.9822 0.9849   8071 0.9300
9.lastsurv_pooled.identity.logistic.0.05.5      0.9824 0.9851   8071 0.9326
10.lastsurv_pooled.identity.logistic.0.05.5     0.9830 0.9857   8071 0.9284
11.lastsurv_pooled.identity.logistic.0.05.5     0.9825 0.9852   8071 0.9286
12.lastsurv_pooled.identity.logistic.0.05.5     0.9827 0.9853   8071 0.9310
13.lastsurv_pooled.identity.logistic.0.05.5     0.9823 0.9850   8071 0.9362
14.lastsurv_pooled.identity.logistic.0.05.5     0.9829 0.9856   8071 0.9229
15.lastsurv_pooled.identity.logistic.0.05.5     0.9827 0.9853   8071 0.9238
16.lastsurv_pooled.identity.logistic.0.05.5     0.9827 0.9853   8071 0.9299
17.lastsurv_pooled.identity.logistic.0.05.5     0.9827 0.9853   8071 0.9294
18.lastsurv_pooled.identity.logistic.0.05.5     0.9824 0.9851   8071 0.9350
19.lastsurv_pooled.identity.logistic.0.05.5     0.9823 0.9850   8071 0.9348
20.lastsurv_pooled.identity.logistic.0.05.5     0.9827 0.9853   8071 0.9325
                                            mean_L
1.lastsurv_pooled.identity.logistic.0.05.5   4.894
2.lastsurv_pooled.identity.logistic.0.05.5   4.904
3.lastsurv_pooled.identity.logistic.0.05.5   4.891
4.lastsurv_pooled.identity.logistic.0.05.5   4.901
5.lastsurv_pooled.identity.logistic.0.05.5   4.908
6.lastsurv_pooled.identity.logistic.0.05.5   4.901
7.lastsurv_pooled.identity.logistic.0.05.5   4.904
8.lastsurv_pooled.identity.logistic.0.05.5   4.902
9.lastsurv_pooled.identity.logistic.0.05.5   4.905
10.lastsurv_pooled.identity.logistic.0.05.5  4.894
11.lastsurv_pooled.identity.logistic.0.05.5  4.905
12.lastsurv_pooled.identity.logistic.0.05.5  4.905
13.lastsurv_pooled.identity.logistic.0.05.5  4.914
14.lastsurv_pooled.identity.logistic.0.05.5  4.891
15.lastsurv_pooled.identity.logistic.0.05.5  4.896
16.lastsurv_pooled.identity.logistic.0.05.5  4.896
17.lastsurv_pooled.identity.logistic.0.05.5  4.902
18.lastsurv_pooled.identity.logistic.0.05.5  4.910
19.lastsurv_pooled.identity.logistic.0.05.5  4.909
20.lastsurv_pooled.identity.logistic.0.05.5  4.906
second-death band summaries, 95%:
     sex  band          method unweighted     ht    atcap mean_L
1 Female 75-80 lastsurv_pooled     0.9425 0.9437 0.357301  4.358
2   Male 75-80 lastsurv_pooled     0.9510 0.9514 0.677739  4.776
3 Female   80+ lastsurv_pooled     0.9512 0.9496 0.024390  2.411
4   Male   80+ lastsurv_pooled     0.9350 0.9343 0.075812  2.957
5 Female 75-80       lastsurvF     0.9546 0.9557 0.063053  3.915
6 Female   80+       lastsurvF     0.9634 0.9620 0.000000  1.407
7   Male 75-80       lastsurvM     0.9557 0.9560 0.289627  4.594
8   Male   80+       lastsurvM     0.9603 0.9596 0.001805  2.045
second-death male-stratified split summaries, 95%:
  couple ageM ageF median   min   max
3      3   75   72  4.813 4.624 4.991
4      4   80   77  2.882 2.383 3.367
5      5   82   79  2.168 1.660 2.608
second-death female-stratified split summaries, 95%:
  couple ageM ageF median   min   max
4      4   80   77  3.357 3.065 3.567
5      5   82   79  2.636 2.392 2.822
retention at a0 = 5, 3: 0.653 0.882 
entry-age medians: 67.59 65.17 
double deaths within one week / one year: 56 128 of 198 


==> tables/sim_numbers.txt <==
    setting     n   method     path    weight  score alpha   variant       cov
1        S6 12000   ordmax identity  logistic    aft 0.025         - 0.9884610
2        S1  2000   ordmax identity      none    aft 0.025         - 0.9784842
3        S1  2000    naive identity         -      - 0.050         - 0.9502810
4        S6 12000    naive identity         -      - 0.050         - 0.9740151
5       S6b 12000    naive identity         -      - 0.050         - 0.9748839
6       S6c 12000    naive identity         -      - 0.050         - 0.9731736
7       S2p   500    naive       km         -      - 0.050         - 0.9526622
8        S1  2000    naive       km         -      - 0.050         - 0.9501976
9       S2p  2000    naive       km         -      - 0.050         - 0.9500861
10      S2p  8000    naive       km         -      - 0.050         - 0.9498804
11       S6 12000    naive       km         -      - 0.050         - 0.9832767
12      S6b 12000    naive       km         -      - 0.050         - 0.9839430
13      S6c 12000    naive       km         -      - 0.050         - 0.9826478
14       S6 12000    naive     norm         -      - 0.050         - 0.9752762
15      S6b 12000    naive     norm         -      - 0.050         - 0.9761685
16      S6c 12000    naive     norm         -      - 0.050         - 0.9744178
17       S1  2000    naive   oracle         -      - 0.050         - 0.9501994
18      S2p   500    joint       km intercept    aft 0.050         - 0.9550970
19      S2p  2000    joint       km intercept    aft 0.050         - 0.9522047
20      S2p  8000    joint       km intercept    aft 0.050         - 0.9512141
21       S1  2000    joint identity  logistic    aft 0.050         - 0.9517502
22       S6 12000    joint identity  logistic    aft 0.050         - 0.9523198
23      S6b 12000    joint identity  logistic    aft 0.050         - 0.9542461
24      S6c 12000    joint identity  logistic    aft 0.050         - 0.9509887
25       S6 12000   ordmax identity  logistic    aft 0.050         - 0.9863789
26      S2p   500    joint       km  logistic    aft 0.050         - 0.9559846
27       S1  2000    joint       km  logistic    aft 0.050         - 0.9519909
28      S2p  2000    joint       km  logistic    aft 0.050         - 0.9524814
29      S2p  8000    joint       km  logistic    aft 0.050         - 0.9517373
30       S6 12000    joint       km  logistic    aft 0.050         - 0.9544161
31      S6b 12000    joint       km  logistic    aft 0.050         - 0.9560904
32      S6c 12000    joint       km  logistic    aft 0.050         - 0.9530704
33      S2p   500 nuisance       km  logistic    aft 0.050         -       NaN
34      S2p  2000 nuisance       km  logistic    aft 0.050         -       NaN
35      S2p  8000 nuisance       km  logistic    aft 0.050         -       NaN
36       S6 12000    joint     norm  logistic    aft 0.050         - 0.9515833
37      S6b 12000    joint     norm  logistic    aft 0.050         - 0.9537673
38      S6c 12000    joint     norm  logistic    aft 0.050         - 0.9499650
39       S1  2000    joint   oracle  logistic    aft 0.050         - 0.9520142
40       S1  2000    joint identity      none    aft 0.050         - 0.9516787
41       S6 12000    joint identity      none    aft 0.050         - 0.9524902
42      S6b 12000    joint identity      none    aft 0.050         - 0.9545389
43      S6c 12000    joint identity      none    aft 0.050         - 0.9510777
44       S1  2000   ordmax identity      none    aft 0.050         - 0.9557758
45      S2p   500    joint       km      none    aft 0.050         - 0.9550970
46       S1  2000    joint       km      none    aft 0.050         - 0.9518561
47      S2p  2000    joint       km      none    aft 0.050         - 0.9522047
48      S2p  8000    joint       km      none    aft 0.050         - 0.9512141
49       S6 12000    joint       km      none    aft 0.050         - 0.9548104
50      S6b 12000    joint       km      none    aft 0.050         - 0.9567304
51      S6c 12000    joint       km      none    aft 0.050         - 0.9532889
52       S6 12000    joint     norm      none    aft 0.050         - 0.9517390
53      S6b 12000    joint     norm      none    aft 0.050         - 0.9540076
54      S6c 12000    joint     norm      none    aft 0.050         - 0.9501014
55       S1  2000    joint   oracle      none    aft 0.050         - 0.9519327
56      S2p   500    joint       km    oracle    aft 0.050         - 0.9558068
57      S2p  2000    joint       km    oracle    aft 0.050         - 0.9524629
58      S2p  8000    joint       km    oracle    aft 0.050         - 0.9517463
59      S2p   500    joint       km intercept  const 0.050         - 0.9391376
60      S2p  2000    joint       km intercept  const 0.050         - 0.9380353
61      S2p  8000    joint       km intercept  const 0.050         - 0.9374874
62      S2p   500 nuisance       km intercept  const 0.050         -       NaN
63      S2p  2000 nuisance       km intercept  const 0.050         -       NaN
64      S2p  8000 nuisance       km intercept  const 0.050         -       NaN
65      S2p   500    joint       km  logistic  const 0.050         - 0.9546561
66      S2p  2000    joint       km  logistic  const 0.050         - 0.9513097
67      S2p  8000    joint       km  logistic  const 0.050         - 0.9508742
68      S2p   500    joint       km      none  const 0.050         - 0.9391376
69      S2p  2000    joint       km      none  const 0.050         - 0.9380353
70      S2p  8000    joint       km      none  const 0.050         - 0.9374874
71      S2p   500    joint       km    oracle  const 0.050         - 0.9542542
72      S2p  2000    joint       km    oracle  const 0.050         - 0.9511607
73      S2p  8000    joint       km    oracle  const 0.050         - 0.9507957
74      S2p   500    joint       km intercept oracle 0.050         - 0.9541609
75      S2p  2000    joint       km intercept oracle 0.050         - 0.9521322
76      S2p  8000    joint       km intercept oracle 0.050         - 0.9511676
77      S2p   500    joint       km  logistic oracle 0.050         - 0.9554712
78      S2p  2000    joint       km  logistic oracle 0.050         - 0.9520141
79      S2p  8000    joint       km  logistic oracle 0.050         - 0.9512024
80      S2p   500    joint       km      none oracle 0.050         - 0.9541609
81      S2p  2000    joint       km      none oracle 0.050         - 0.9521322
82      S2p  8000    joint       km      none oracle 0.050         - 0.9511676
83      S2p   500    joint       km    oracle oracle 0.050         - 0.9555043
84      S2p  2000    joint       km    oracle oracle 0.050         - 0.9519602
85      S2p  8000    joint       km    oracle oracle 0.050         - 0.9511885
86       S1  2000    naive identity         -      - 0.100         - 0.9003878
87       S6 12000    naive identity         -      - 0.100         - 0.9525911
88      S6b 12000    naive identity         -      - 0.100         - 0.9542390
89      S6c 12000    naive identity         -      - 0.100         - 0.9510430
90      S2p   500    naive       km         -      - 0.100         - 0.9158781
91       S1  2000    naive       km         -      - 0.100         - 0.9216962
92      S2p  2000    naive       km         -      - 0.100         - 0.9144025
93      S2p  8000    naive       km         -      - 0.100         - 0.9145291
94       S6 12000    naive       km         -      - 0.100         - 0.9699534
95      S6b 12000    naive       km         -      - 0.100         - 0.9712612
96      S6c 12000    naive       km         -      - 0.100         - 0.9687257
97       S6 12000    naive     norm         -      - 0.100         - 0.9542840
98      S6b 12000    naive     norm         -      - 0.100         - 0.9559416
99      S6c 12000    naive     norm         -      - 0.100         - 0.9527400
100      S1  2000    naive   oracle         -      - 0.100         - 0.9215914
101     S2p   500    joint       km intercept    aft 0.100         - 0.9102818
102     S2p  2000    joint       km intercept    aft 0.100         - 0.9060690
103     S2p  8000    joint       km intercept    aft 0.100         - 0.9035437
104      S6 12000  htcheck identity  logistic    aft 0.100         - 0.9099401
105     S6b 12000  htcheck identity  logistic    aft 0.100         - 0.9130715
106     S6c 12000  htcheck identity  logistic    aft 0.100         - 0.9072909
107      S1  2000    joint identity  logistic    aft 0.100         - 0.9020501
108      S6 12000    joint identity  logistic    aft 0.100         - 0.9099401
109     S6b 12000    joint identity  logistic    aft 0.100         - 0.9130715
110     S6c 12000    joint identity  logistic    aft 0.100         - 0.9072909
111     S2p   500    joint       km  logistic    aft 0.100         - 0.9113189
112      S1  2000    joint       km  logistic    aft 0.100         - 0.9040229
113     S2p  2000    joint       km  logistic    aft 0.100         - 0.9068696
114     S2p  8000    joint       km  logistic    aft 0.100         - 0.9044848
115      S6 12000    joint       km  logistic    aft 0.100         - 0.9328533
116     S6b 12000    joint       km  logistic    aft 0.100         - 0.9355917
117     S6c 12000    joint       km  logistic    aft 0.100         - 0.9302026
118     S2p   500 nuisance       km  logistic    aft 0.100         -       NaN
119     S2p  2000 nuisance       km  logistic    aft 0.100         -       NaN
120     S2p  8000 nuisance       km  logistic    aft 0.100         -       NaN
121      S6 12000    joint     norm  logistic    aft 0.100         - 0.9082406
122     S6b 12000    joint     norm  logistic    aft 0.100         - 0.9114357
123     S6c 12000    joint     norm  logistic    aft 0.100         - 0.9055522
124      S1  2000    joint   oracle  logistic    aft 0.100         - 0.9041381
125      S6 12000  htcheck identity      none    aft 0.100         - 0.9101488
126     S6b 12000  htcheck identity      none    aft 0.100         - 0.9135839
127     S6c 12000  htcheck identity      none    aft 0.100         - 0.9073782
128      S1  2000    joint identity      none    aft 0.100         - 0.9018535
129      S6 12000    joint identity      none    aft 0.100         - 0.9101488
130     S6b 12000    joint identity      none    aft 0.100         - 0.9135839
131     S6c 12000    joint identity      none    aft 0.100         - 0.9073782
132     S2p   500    joint       km      none    aft 0.100         - 0.9102818
133      S1  2000    joint       km      none    aft 0.100         - 0.9039226
134     S2p  2000    joint       km      none    aft 0.100         - 0.9060690
135     S2p  8000    joint       km      none    aft 0.100         - 0.9035437
136      S6 12000    joint       km      none    aft 0.100         - 0.9328533
137     S6b 12000    joint       km      none    aft 0.100         - 0.9355917
138     S6c 12000    joint       km      none    aft 0.100         - 0.9302026
139      S6 12000    joint     norm      none    aft 0.100         - 0.9086474
140     S6b 12000    joint     norm      none    aft 0.100         - 0.9123510
141     S6c 12000    joint     norm      none    aft 0.100         - 0.9057446
142      S1  2000    joint   oracle      none    aft 0.100         - 0.9040160
143     S2p   500    joint       km    oracle    aft 0.100         - 0.9111461
144     S2p  2000    joint       km    oracle    aft 0.100         - 0.9068106
145     S2p  8000    joint       km    oracle    aft 0.100         - 0.9044746
146     S2p   500    joint       km intercept  const 0.100         - 0.8779437
147     S2p  2000    joint       km intercept  const 0.100         - 0.8771880
148     S2p  8000    joint       km intercept  const 0.100         - 0.8760176
149     S2p   500 nuisance       km intercept  const 0.100         -       NaN
150     S2p  2000 nuisance       km intercept  const 0.100         -       NaN
151     S2p  8000 nuisance       km intercept  const 0.100         -       NaN
152     S2p   500    joint       km  logistic  const 0.100         - 0.9057545
153     S2p  2000    joint       km  logistic  const 0.100         - 0.9022213
154     S2p  8000    joint       km  logistic  const 0.100         - 0.9007448
155     S2p   500    joint       km      none  const 0.100         - 0.8779437
156     S2p  2000    joint       km      none  const 0.100         - 0.8771880
157     S2p  8000    joint       km      none  const 0.100         - 0.8760176
158     S2p   500    joint       km    oracle  const 0.100         - 0.9042846
159     S2p  2000    joint       km    oracle  const 0.100         - 0.9020739
160     S2p  8000    joint       km    oracle  const 0.100         - 0.9005167
161     S2p   500    joint       km intercept oracle 0.100         - 0.9126280
162     S2p  2000    joint       km intercept oracle 0.100         - 0.9065538
163     S2p  8000    joint       km intercept oracle 0.100         - 0.9038353
164     S2p   500    joint       km  logistic oracle 0.100         - 0.9128874
165     S2p  2000    joint       km  logistic oracle 0.100         - 0.9068034
166     S2p  8000    joint       km  logistic oracle 0.100         - 0.9041253
167     S2p   500    joint       km      none oracle 0.100         - 0.9126280
168     S2p  2000    joint       km      none oracle 0.100         - 0.9065538
169     S2p  8000    joint       km      none oracle 0.100         - 0.9038353
170     S2p   500    joint       km    oracle oracle 0.100         - 0.9128646
171     S2p  2000    joint       km    oracle oracle 0.100         - 0.9067340
172     S2p  8000    joint       km    oracle oracle 0.100         - 0.9041030
173      S1  2000    model       km       aic      - 0.050    capped 0.9497126
174      S1  2000    model       km       fcv      - 0.050    capped 0.9496127
175      S6 12000    model       km       fcv      - 0.050    capped 0.9546776
176     S6b 12000    model       km       fcv      - 0.050    capped 0.9560628
177     S6c 12000    model       km       fcv      - 0.050    capped 0.9534450
178      S1  2000    model       km     indep      - 0.050    capped 0.9509213
179      S6 12000    model       km     indep      - 0.050    capped 0.9555894
180     S6b 12000    model       km     indep      - 0.050    capped 0.9569628
181     S6c 12000    model       km     indep      - 0.050    capped 0.9543698
182      S1  2000    model       km       aic      - 0.100    capped 0.8997090
183      S1  2000    model       km       fcv      - 0.100    capped 0.8993978
184      S6 12000    model       km       fcv      - 0.100    capped 0.9333974
185     S6b 12000    model       km       fcv      - 0.100    capped 0.9361241
186     S6c 12000    model       km       fcv      - 0.100    capped 0.9307518
187      S1  2000    model       km     indep      - 0.100    capped 0.9042790
188      S6 12000    model       km     indep      - 0.100    capped 0.9345508
189     S6b 12000    model       km     indep      - 0.100    capped 0.9372199
190     S6c 12000    model       km     indep      - 0.100    capped 0.9319720
191      S6 12000     bonf identity  logistic    aft 0.050   same_c0 0.9569846
192     S6b 12000     bonf identity  logistic    aft 0.050   same_c0 0.9586625
193     S6c 12000     bonf identity  logistic    aft 0.050   same_c0 0.9557104
194     S2p   500     bonf       km  logistic    aft 0.050   same_c0 0.9612110
195     S2p  2000     bonf       km  logistic    aft 0.050   same_c0 0.9555040
196     S2p  8000     bonf       km  logistic    aft 0.050   same_c0 0.9537059
197      S6 12000     bonf       km  logistic    aft 0.050   same_c0 0.9571826
198     S6b 12000     bonf       km  logistic    aft 0.050   same_c0 0.9582898
199     S6c 12000     bonf       km  logistic    aft 0.050   same_c0 0.9563090
200      S6 12000     bonf     norm  logistic    aft 0.050   same_c0 0.9563409
201     S6b 12000     bonf     norm  logistic    aft 0.050   same_c0 0.9581257
202     S6c 12000     bonf     norm  logistic    aft 0.050   same_c0 0.9550112
203      S1  2000     bonf identity      none    aft 0.050   same_c0 0.9557692
204      S1  2000     bonf       km      none    aft 0.050   same_c0 0.9555719
205      S1  2000     bonf   oracle      none    aft 0.050   same_c0 0.9555925
206      S6 12000     bonf identity  logistic    aft 0.100   same_c0 0.9259313
207     S6b 12000     bonf identity  logistic    aft 0.100   same_c0 0.9288369
208     S6c 12000     bonf identity  logistic    aft 0.100   same_c0 0.9235605
209     S2p   500     bonf       km  logistic    aft 0.100   same_c0 0.9212752
210     S2p  2000     bonf       km  logistic    aft 0.100   same_c0 0.9146568
211     S2p  8000     bonf       km  logistic    aft 0.100   same_c0 0.9115546
212      S6 12000     bonf       km  logistic    aft 0.100   same_c0 0.9360957
213     S6b 12000     bonf       km  logistic    aft 0.100   same_c0 0.9384661
214     S6c 12000     bonf       km  logistic    aft 0.100   same_c0 0.9338399
215      S6 12000     bonf     norm  logistic    aft 0.100   same_c0 0.9248007
216     S6b 12000     bonf     norm  logistic    aft 0.100   same_c0 0.9278581
217     S6c 12000     bonf     norm  logistic    aft 0.100   same_c0 0.9223467
218      S1  2000     bonf identity      none    aft 0.100   same_c0 0.9137820
219      S1  2000     bonf       km      none    aft 0.100   same_c0 0.9126342
220      S1  2000     bonf   oracle      none    aft 0.100   same_c0 0.9129420
221      S6 12000     bonf identity  logistic    aft 0.050  same_pi0 0.9569846
222     S6b 12000     bonf identity  logistic    aft 0.050  same_pi0 0.9586625
223     S6c 12000     bonf identity  logistic    aft 0.050  same_pi0 0.9557104
224     S2p   500     bonf       km  logistic    aft 0.050  same_pi0 0.9626214
225     S2p  2000     bonf       km  logistic    aft 0.050  same_pi0 0.9561625
226     S2p  8000     bonf       km  logistic    aft 0.050  same_pi0 0.9542117
227      S6 12000     bonf       km  logistic    aft 0.050  same_pi0 0.9563409
228     S6b 12000     bonf       km  logistic    aft 0.050  same_pi0 0.9581257
229     S6c 12000     bonf       km  logistic    aft 0.050  same_pi0 0.9550112
230      S6 12000     bonf     norm  logistic    aft 0.050  same_pi0 0.9563409
231     S6b 12000     bonf     norm  logistic    aft 0.050  same_pi0 0.9581257
232     S6c 12000     bonf     norm  logistic    aft 0.050  same_pi0 0.9550112
233      S1  2000     bonf identity      none    aft 0.050  same_pi0 0.9557692
234      S1  2000     bonf       km      none    aft 0.050  same_pi0 0.9560957
235      S1  2000     bonf   oracle      none    aft 0.050  same_pi0 0.9560849
236      S6 12000     bonf identity  logistic    aft 0.100  same_pi0 0.9259313
237     S6b 12000     bonf identity  logistic    aft 0.100  same_pi0 0.9288369
238     S6c 12000     bonf identity  logistic    aft 0.100  same_pi0 0.9235605
239     S2p   500     bonf       km  logistic    aft 0.100  same_pi0 0.9195854
240     S2p  2000     bonf       km  logistic    aft 0.100  same_pi0 0.9135536
241     S2p  8000     bonf       km  logistic    aft 0.100  same_pi0 0.9114819
242      S6 12000     bonf       km  logistic    aft 0.100  same_pi0 0.9248007
243     S6b 12000     bonf       km  logistic    aft 0.100  same_pi0 0.9278581
244     S6c 12000     bonf       km  logistic    aft 0.100  same_pi0 0.9223467
245      S6 12000     bonf     norm  logistic    aft 0.100  same_pi0 0.9248007
246     S6b 12000     bonf     norm  logistic    aft 0.100  same_pi0 0.9278581
247     S6c 12000     bonf     norm  logistic    aft 0.100  same_pi0 0.9223467
248      S1  2000     bonf identity      none    aft 0.100  same_pi0 0.9137820
249      S1  2000     bonf       km      none    aft 0.100  same_pi0 0.9130652
250      S1  2000     bonf   oracle      none    aft 0.100  same_pi0 0.9133198
251      S1  2000   oracle identity         -      - 0.050 truncated 0.9500000
252      S6 12000   oracle identity         -      - 0.050 truncated 0.9506871
253     S6b 12000   oracle identity         -      - 0.050 truncated 0.9510138
254     S6c 12000   oracle identity         -      - 0.050 truncated 0.9504872
255     S2p   500   oracle       km         -      - 0.050 truncated 0.9500085
256      S1  2000   oracle       km         -      - 0.050 truncated 0.9500000
257     S2p  2000   oracle       km         -      - 0.050 truncated 0.9500023
258     S2p  8000   oracle       km         -      - 0.050 truncated 0.9500007
259      S6 12000   oracle       km         -      - 0.050 truncated 0.9548492
260     S6b 12000   oracle       km         -      - 0.050 truncated 0.9559998
261     S6c 12000   oracle       km         -      - 0.050 truncated 0.9541556
262      S6 12000   oracle     norm         -      - 0.050 truncated 0.9506871
263     S6b 12000   oracle     norm         -      - 0.050 truncated 0.9510138
264     S6c 12000   oracle     norm         -      - 0.050 truncated 0.9504872
265      S1  2000   oracle   oracle         -      - 0.050 truncated 0.9500000
266      S1  2000   oracle identity         -      - 0.100 truncated 0.9000000
267      S6 12000   oracle identity         -      - 0.100 truncated 0.9094768
268     S6b 12000   oracle identity         -      - 0.100 truncated 0.9124424
269     S6c 12000   oracle identity         -      - 0.100 truncated 0.9078218
270     S2p   500   oracle       km         -      - 0.100 truncated 0.9017750
271      S1  2000   oracle       km         -      - 0.100 truncated 0.9000011
272     S2p  2000   oracle       km         -      - 0.100 truncated 0.9017106
273     S2p  8000   oracle       km         -      - 0.100 truncated 0.9017091
274      S6 12000   oracle       km         -      - 0.100 truncated 0.9334051
275     S6b 12000   oracle       km         -      - 0.100 truncated 0.9361316
276     S6c 12000   oracle       km         -      - 0.100 truncated 0.9310548
277      S6 12000   oracle     norm         -      - 0.100 truncated 0.9094768
278     S6b 12000   oracle     norm         -      - 0.100 truncated 0.9124424
279     S6c 12000   oracle     norm         -      - 0.100 truncated 0.9078218
280      S1  2000   oracle   oracle         -      - 0.100 truncated 0.9000000
281      S1  2000    model       km       aic      - 0.050  uncapped 0.9497126
282      S1  2000    model       km       fcv      - 0.050  uncapped 0.9496127
283      S6 12000    model       km       fcv      - 0.050  uncapped 0.9495977
284     S6b 12000    model       km       fcv      - 0.050  uncapped 0.9506131
285     S6c 12000    model       km       fcv      - 0.050  uncapped 0.9487890
286      S1  2000    model       km     indep      - 0.050  uncapped 0.9509213
287      S6 12000    model       km     indep      - 0.050  uncapped 0.9509097
288     S6b 12000    model       km     indep      - 0.050  uncapped 0.9519514
289     S6c 12000    model       km     indep      - 0.050  uncapped 0.9500757
290      S1  2000    model       km       aic      - 0.100  uncapped 0.8997064
291      S1  2000    model       km       fcv      - 0.100  uncapped 0.8993950
292      S6 12000    model       km       fcv      - 0.100  uncapped 0.8993223
293     S6b 12000    model       km       fcv      - 0.100  uncapped 0.9016125
294     S6c 12000    model       km       fcv      - 0.100  uncapped 0.8974702
295      S1  2000    model       km     indep      - 0.100  uncapped 0.9042775
296      S6 12000    model       km     indep      - 0.100  uncapped 0.9041169
297     S6b 12000    model       km     indep      - 0.100  uncapped 0.9063746
298     S6c 12000    model       km     indep      - 0.100  uncapped 0.9022989
          cov_sd       absdev   corner1     corner2       atcap  retained
1   5.223367e-04 1.452447e-02 4.8338642 4.833864244 0.851320000 0.6536017
2   4.481187e-03 6.023830e-03 4.7697917 4.769791659 0.009956000 0.4982320
3   6.630026e-03 1.773042e-02 1.1347225 1.134722519 0.000000000 1.0000000
4   1.212182e-03 2.744234e-02 0.9843040 0.984304027 0.000000000 1.0000000
5   1.111132e-03 2.822713e-02 1.0069005 1.006900473 0.000000000 1.0000000
6   1.350555e-03 2.678793e-02 0.9635815 0.963581466 0.000000000 1.0000000
7   1.321616e-02 2.982549e-02 0.6465587 1.812639307 0.000000000 1.0000000
8   6.592969e-03 1.960982e-02 0.7766754 2.141024154 0.000000000 1.0000000
9   6.432982e-03 2.876144e-02 0.6826355 1.927992976 0.000000000 1.0000000
10  3.562885e-03 2.843597e-02 0.6875633 1.935547684 0.000000000 1.0000000
11  1.405239e-03 3.452239e-02 0.4312152 1.248787807 0.000000000 1.0000000
12  1.382706e-03 3.509056e-02 0.4393467 1.267549351 0.000000000 1.0000000
13  1.449603e-03 3.401851e-02 0.4230106 1.230510596 0.000000000 1.0000000
14  1.670069e-03 2.827979e-02 0.9215061 0.985539781 0.000000000 1.0000000
15  1.623535e-03 2.907252e-02 0.9398650 1.006407491 0.000000000 1.0000000
16  1.715755e-03 2.760386e-02 0.9042225 0.966424141 0.000000000 1.0000000
17  6.611522e-03 1.957398e-02 0.7774722 2.146440801 0.000000000 1.0000000
18  1.779145e-02 1.973879e-02 1.0066909 2.629755410 0.002669000 0.5769680
19  9.455003e-03 1.039614e-02 1.0296790 2.713971861 0.001351000 0.5768060
20  4.551975e-03 5.680094e-03 1.0430504 2.751217491 0.001340000 0.5769275
21  9.376591e-03 8.411125e-03 1.2608051 1.260805121 0.000000000 0.4982320
22  2.291167e-03 4.226323e-03 2.3210620 2.321061990 0.036435000 0.6536017
23  2.552526e-03 6.297460e-03 2.3915427 2.391542656 0.028590000 0.6536017
24  2.158531e-03 5.198329e-03 2.2386261 2.238626112 0.039383333 0.6536017
25  3.280603e-04 3.702771e-02 4.9495164 4.949516422 0.956246667 0.6536017
26  1.462717e-02 1.925676e-02 1.0258522 2.669845314 0.004251000 0.5769680
27  9.296947e-03 9.452903e-03 0.9119322 2.462092227 0.000282000 0.4982320
28  8.505113e-03 9.874982e-03 1.0333372 2.720247312 0.001440000 0.5768060
29  4.251536e-03 5.587506e-03 1.0376670 2.737612388 0.001182500 0.5769275
30  1.948305e-03 7.507601e-03 1.5000652 3.788181644 0.250073333 0.6536017
31  1.942712e-03 9.506601e-03 1.5470609 3.843421149 0.229176667 0.6536017
32  2.041599e-03 7.905163e-03 1.4515362 3.720564521 0.259541667 0.6536017
33            NA          NaN       NaN         NaN         NaN       NaN
34            NA          NaN       NaN         NaN         NaN       NaN
35            NA          NaN       NaN         NaN         NaN       NaN
36  2.538588e-03 4.240584e-03 2.3438022 2.430465777 0.029191667 0.6536017
37  2.959100e-03 6.561980e-03 2.4121611 2.497486683 0.019843333 0.6536017
38  2.334472e-03 5.342736e-03 2.2658670 2.354837705 0.032666667 0.6536017
39  9.505628e-03 9.221508e-03 0.9127384 2.450148953 0.000306000 0.4982320
40  9.396521e-03 8.403990e-03 1.2623507 1.262350735 0.000000000 0.4982320
41  2.112300e-03 4.248875e-03 2.3154579 2.315457884 0.033506667 0.6536017
42  2.298003e-03 6.328930e-03 2.3812689 2.381268924 0.022466667 0.6536017
43  2.075086e-03 5.200375e-03 2.2357759 2.235775916 0.037308333 0.6536017
44  5.603965e-03 9.784284e-03 6.6119567 6.611956690 0.081255000 0.4982320
45  1.779145e-02 1.973879e-02 1.0066909 2.629755410 0.002669000 0.5769680
46  9.345261e-03 9.455456e-03 0.9139075 2.467198164 0.000288000 0.4982320
47  9.455003e-03 1.039614e-02 1.0296790 2.713971861 0.001351000 0.5768060
48  4.551975e-03 5.680094e-03 1.0430504 2.751217491 0.001340000 0.5769275
49  1.929424e-03 7.543693e-03 1.4905133 3.767265836 0.208155000 0.6536017
50  2.036575e-03 9.597083e-03 1.5304537 3.808218098 0.167468333 0.6536017
51  1.967959e-03 7.893913e-03 1.4466301 3.708990378 0.229108333 0.6536017
52  2.270860e-03 4.196375e-03 2.3391345 2.425667393 0.024291667 0.6536017
53  2.602539e-03 6.509846e-03 2.4045628 2.489731492 0.016728333 0.6536017
54  2.170801e-03 5.319368e-03 2.2618435 2.350702671 0.030698333 0.6536017
55  9.496706e-03 9.169015e-03 0.9140431 2.453407734 0.000304000 0.4982320
56  1.464040e-02 1.913053e-02 1.0271607 2.674585997 0.004299000 0.5769680
57  8.518122e-03 9.858223e-03 1.0335209 2.720555827 0.001474000 0.5768060
58  4.219194e-03 5.580896e-03 1.0375971 2.737492115 0.001212500 0.5769275
59  2.230204e-02 3.589180e-02 0.8443962 2.306239986 0.000000000 0.5769680
60  1.079197e-02 3.345616e-02 0.8594183 2.373069199 0.000000000 0.5768060
61  5.549286e-03 3.306602e-02 0.8681474 2.396326434 0.000000000 0.5769275
62            NA          NaN       NaN         NaN         NaN       NaN
63            NA          NaN       NaN         NaN         NaN       NaN
64            NA          NaN       NaN         NaN         NaN       NaN
65  2.103899e-02 3.049615e-02 0.6555729 1.839720406 0.000000000 0.5769680
66  1.107795e-02 2.872113e-02 0.6778295 1.891530359 0.000000000 0.5768060
67  5.592048e-03 2.822920e-02 0.6750275 1.905034678 0.000000000 0.5769275
68  2.230204e-02 3.589180e-02 0.8443962 2.306239986 0.000000000 0.5769680
69  1.079197e-02 3.345616e-02 0.8594183 2.373069199 0.000000000 0.5768060
70  5.549286e-03 3.306602e-02 0.8681474 2.396326434 0.000000000 0.5769275
71  2.078529e-02 3.039337e-02 0.6571133 1.838940746 0.000000000 0.5769680
72  1.089874e-02 2.870917e-02 0.6795797 1.896759498 0.000000000 0.5768060
73  5.534166e-03 2.827315e-02 0.6751089 1.908882316 0.000000000 0.5769275
74  1.873350e-02 1.555417e-02 1.0035385 2.644734720 0.001122000 0.5769680
75  9.869672e-03 7.848826e-03 1.0493056 2.755460188 0.000518000 0.5768060
76  5.038875e-03 3.804636e-03 1.0645427 2.797941965 0.000260000 0.5769275
77  1.536684e-02 1.486951e-02 1.0169076 2.670318667 0.001512000 0.5769680
78  8.878599e-03 7.439211e-03 1.0591616 2.778421826 0.000505000 0.5768060
79  4.474674e-03 3.595874e-03 1.0662045 2.801432114 0.000252500 0.5769275
80  1.873350e-02 1.555417e-02 1.0035385 2.644734720 0.001122000 0.5769680
81  9.869672e-03 7.848826e-03 1.0493056 2.755460188 0.000518000 0.5768060
82  5.038875e-03 3.804636e-03 1.0645427 2.797941965 0.000260000 0.5769275
83  1.557252e-02 1.477501e-02 1.0138604 2.662993467 0.001475000 0.5769680
84  8.902642e-03 7.408170e-03 1.0597140 2.779880511 0.000534000 0.5768060
85  4.499212e-03 3.616853e-03 1.0663162 2.801718819 0.000252500 0.5769275
86  9.311801e-03 3.248622e-02 2.2654969 2.265496914 0.000000000 1.0000000
87  1.754972e-03 5.717062e-02 1.7742993 1.774299252 0.000000000 1.0000000
88  1.683677e-03 5.868162e-02 1.8108691 1.810869090 0.000000000 1.0000000
89  1.785261e-03 5.588138e-02 1.7394873 1.739487276 0.000000000 1.0000000
90  1.149465e-02 5.246981e-02 1.1969213 3.143887486 0.000000000 1.0000000
91  5.873964e-03 4.017150e-02 1.2344000 3.279830615 0.000000000 1.0000000
92  5.736457e-03 5.162570e-02 1.2174657 3.221681554 0.000000000 1.0000000
93  2.859314e-03 5.142129e-02 1.2118316 3.229197136 0.000000000 1.0000000
94  1.759233e-03 7.151957e-02 0.7768537 2.169884776 0.000000000 1.0000000
95  1.760976e-03 7.265307e-02 0.7883594 2.191638262 0.000000000 1.0000000
96  1.850511e-03 7.049769e-02 0.7638659 2.150015871 0.000000000 1.0000000
97  2.349524e-03 5.842501e-02 1.6890905 1.785905336 0.000000000 1.0000000
98  2.323650e-03 5.993821e-02 1.7206445 1.822556604 0.000000000 1.0000000
99  2.425266e-03 5.714037e-02 1.6567216 1.755327662 0.000000000 1.0000000
100 2.289020e-03 3.988069e-02 1.2411690 3.278272473 0.000000000 1.0000000
101 2.055709e-02 2.685609e-02 1.8659380 4.576899299 0.046278000 0.5769680
102 8.948572e-03 1.405378e-02 1.9177978 4.735659806 0.043396000 0.5768060
103 4.331499e-03 8.948270e-03 1.9560703 4.831543097 0.058210000 0.5769275
104 2.381376e-03          NaN 0.9107504 0.007926920         NaN 0.6485000
105 2.193818e-03          NaN 0.9081722 0.008022069         NaN 0.6485000
106 2.559090e-03          NaN 0.9134929 0.007823132         NaN 0.6485000
107 1.318124e-02 1.277633e-02 2.4750569 2.475056948 0.000000000 0.4982320
108 2.381376e-03 1.315440e-02 3.8497632 3.849763179 0.325661667 0.6536017
109 2.193818e-03 1.738843e-02 3.9335825 3.933582466 0.355115000 0.6536017
110 2.559090e-03 1.430144e-02 3.7608284 3.760828399 0.294355000 0.6536017
111 1.803520e-02 2.645376e-02 1.8713897 4.579197240 0.045621000 0.5769680
112 1.079595e-02 1.264254e-02 1.8147056 4.478569789 0.002921000 0.4982320
113 8.990350e-03 1.432408e-02 1.9108590 4.717221132 0.043954000 0.5768060
114 4.371778e-03 9.147589e-03 1.9448116 4.805126561 0.044532500 0.5769275
115 2.200171e-03 3.511719e-02 1.9414676 4.732495552 0.766771667 0.6536017
116 2.132674e-03 3.807386e-02 1.9859639 4.751052431 0.778913333 0.6536017
117 2.236430e-03 3.349266e-02 1.9033560 4.712961165 0.753635000 0.6536017
118           NA          NaN       NaN         NaN         NaN       NaN
119           NA          NaN       NaN         NaN         NaN       NaN
120           NA          NaN       NaN         NaN         NaN       NaN
121 2.459510e-03 1.324304e-02 3.8834881 3.935977798 0.310185000 0.6536017
122 2.317352e-03 1.793000e-02 3.9673942 4.015080596 0.324551667 0.6536017
123 2.659504e-03 1.423050e-02 3.7940419 3.851588828 0.281601667 0.6536017
124 1.075709e-02 1.224024e-02 1.8131327 4.475948631 0.002873000 0.4982320
125 2.316002e-03          NaN 0.9076099 0.008031734         NaN 0.6485000
126 2.248020e-03          NaN 0.9050501 0.008131157         NaN 0.6485000
127 2.471986e-03          NaN 0.9105037 0.007917067         NaN 0.6485000
128 1.321751e-02 1.277365e-02 2.4791433 2.479143336 0.000000000 0.4982320
129 2.316002e-03 1.320027e-02 3.8428868 3.842886804 0.302538333 0.6536017
130 2.248020e-03 1.746392e-02 3.9157881 3.915788102 0.290051667 0.6536017
131 2.471986e-03 1.430462e-02 3.7580773 3.758077253 0.281465000 0.6536017
132 2.055709e-02 2.685609e-02 1.8659380 4.576899299 0.046278000 0.5769680
133 1.076171e-02 1.259761e-02 1.8160714 4.481774479 0.002994000 0.4982320
134 8.948572e-03 1.405378e-02 1.9177978 4.735659806 0.043396000 0.5768060
135 4.331499e-03 8.948270e-03 1.9560703 4.831543097 0.058210000 0.5769275
136 2.200171e-03 3.511719e-02 1.9414676 4.732495552 0.766771667 0.6536017
137 2.132674e-03 3.807386e-02 1.9859639 4.751052431 0.778913333 0.6536017
138 2.236430e-03 3.349266e-02 1.9033560 4.712961165 0.753635000 0.6536017
139 2.411479e-03 1.322429e-02 3.8709145 3.923953531 0.259145000 0.6536017
140 2.465838e-03 1.791308e-02 3.9376791 3.986916788 0.214450000 0.6536017
141 2.548930e-03 1.421286e-02 3.7882746 3.846148289 0.267173333 0.6536017
142 1.072049e-02 1.217929e-02 1.8149880 4.480041968 0.002893000 0.4982320
143 1.798352e-02 2.633556e-02 1.8724998 4.584024378 0.048486000 0.5769680
144 8.932038e-03 1.427934e-02 1.9115668 4.718875197 0.044160000 0.5768060
145 4.310051e-03 9.129455e-03 1.9449880 4.805541370 0.044765000 0.5769275
146 2.889601e-02 6.398331e-02 1.7674764 4.482610380 0.000000000 0.5769680
147 1.426603e-02 6.165039e-02 1.7856715 4.533338801 0.000000000 0.5768060
148 8.070848e-03 6.164230e-02 1.8001210 4.587802122 0.000000000 0.5769275
149           NA          NaN       NaN         NaN         NaN       NaN
150           NA          NaN       NaN         NaN         NaN       NaN
151           NA          NaN       NaN         NaN         NaN       NaN
152 2.873810e-02 5.495960e-02 1.3737238 3.580597291 0.000000000 0.5769680
153 1.510613e-02 5.344245e-02 1.4055803 3.677925865 0.000000000 0.5768060
154 8.384177e-03 5.321790e-02 1.4218955 3.726381605 0.000000000 0.5769275
155 2.889601e-02 6.398331e-02 1.7674764 4.482610380 0.000000000 0.5769680
156 1.426603e-02 6.165039e-02 1.7856715 4.533338801 0.000000000 0.5768060
157 8.070848e-03 6.164230e-02 1.8001210 4.587802122 0.000000000 0.5769275
158 2.679885e-02 5.453817e-02 1.3919835 3.629111380 0.000000000 0.5769680
159 1.502317e-02 5.346262e-02 1.4075752 3.683963766 0.000000000 0.5768060
160 8.046446e-03 5.322769e-02 1.4252441 3.734857724 0.000000000 0.5769275
161 1.564712e-02 1.264999e-02 1.8526047 4.558311300 0.053104000 0.5769680
162 7.610082e-03 6.553834e-03 1.9439604 4.783358168 0.052809000 0.5768060
163 3.701719e-03 3.835312e-03 1.9786583 4.875177368 0.062707500 0.5769275
164 1.391219e-02 1.301489e-02 1.8632914 4.577623798 0.056627000 0.5769680
165 7.222556e-03 6.803421e-03 1.9438999 4.782095427 0.052787000 0.5768060
166 3.672374e-03 4.125310e-03 1.9757696 4.867897462 0.055312500 0.5769275
167 1.564712e-02 1.264999e-02 1.8526047 4.558311300 0.053104000 0.5769680
168 7.610082e-03 6.553834e-03 1.9439604 4.783358168 0.052809000 0.5768060
169 3.701719e-03 3.835312e-03 1.9786583 4.875177368 0.062707500 0.5769275
170 1.416479e-02 1.299575e-02 1.8623078 4.576864657 0.056613000 0.5769680
171 7.189832e-03 6.734036e-03 1.9446882 4.783811867 0.053338000 0.5768060
172 3.632670e-03 4.102953e-03 1.9760560 4.868549265 0.056447500 0.5769275
173 3.690492e-03 3.094821e-03 0.9433980 2.555353986 0.000000000       NaN
174 3.591414e-03 3.048791e-03 0.9454455 2.560012916 0.000000000       NaN
175 1.359845e-03 6.142203e-03 1.5024758 3.791893443 0.315781667       NaN
176 1.295221e-03 8.616715e-03 1.5586867 3.864158763 0.343430000       NaN
177 1.406762e-03 6.905942e-03 1.4502541 3.717383067 0.288023333       NaN
178 3.492173e-03 3.075612e-03 0.9212345 2.500829006 0.000000000       NaN
179 1.360141e-03 6.286800e-03 1.4794812 3.741406486 0.298990000       NaN
180 1.300061e-03 8.489881e-03 1.5349423 3.813611776 0.325340000       NaN
181 1.408664e-03 7.045508e-03 1.4278851 3.666880269 0.273363333       NaN
182 6.525916e-03 5.538501e-03 1.8798348 4.623969010 0.000544000       NaN
183 6.410573e-03 5.467634e-03 1.8857617 4.636428728 0.000580000       NaN
184 1.698833e-03 3.422321e-02 1.9372682 4.723247999 0.770603333       NaN
185 1.652670e-03 3.750732e-02 1.9816197 4.741367388 0.784305000       NaN
186 1.708807e-03 3.267772e-02 1.8993792 4.704269202 0.755776667       NaN
187 6.110733e-03 6.391023e-03 1.7950943 4.449417096 0.000327000       NaN
188 1.606249e-03 3.473469e-02 1.9186318 4.684425651 0.743423333       NaN
189 1.563813e-03 3.759515e-02 1.9633399 4.704588143 0.758380000       NaN
190 1.622231e-03 3.314695e-02 1.8801535 4.663110594 0.727600000       NaN
191 2.045150e-03 7.426940e-03 1.5629575 3.761510245 0.004610000 0.6536017
192 2.212981e-03 9.316341e-03 1.6176698 3.827120476 0.004370000 0.6536017
193 1.995672e-03 7.345090e-03 1.5004782 3.690229791 0.004623333 0.6536017
194 1.140051e-02 1.735912e-02 0.9509474 2.635870933 0.001013000 0.5769680
195 6.317517e-03 8.442319e-03 0.9783103 2.835346173 0.000000000 0.5768060
196 3.598731e-03 5.156463e-03 0.9864560 2.939347303 0.000000000 0.5769275
197 1.743406e-03 7.985814e-03 1.4184420 3.815220898 0.142111667 0.6536017
198 1.695329e-03 9.719059e-03 1.4859919 3.877986529 0.167958333 0.6536017
199 1.774556e-03 8.308850e-03 1.3559228 3.741167614 0.123625000 0.6536017
200 2.094939e-03 7.018085e-03 1.5912447 3.815220898 0.004068333 0.6536017
201 2.198831e-03 8.992658e-03 1.6497863 3.877986529 0.003691667 0.6536017
202 2.105663e-03 7.112713e-03 1.5270843 3.741167614 0.004126667 0.6536017
203 7.818999e-03 8.695164e-03 0.8106656 2.549722343 0.000000000 0.4982320
204 6.704057e-03 8.168517e-03 0.8351142 2.626997902 0.000000000 0.4982320
205 6.510469e-03 7.723727e-03 0.8309772 2.622577762 0.000000000 0.4982320
206 2.067400e-03 2.607403e-02 2.8185375 4.614555343 0.071340000 0.6536017
207 2.178177e-03 2.904557e-02 2.9004788 4.642960438 0.062818333 0.6536017
208 2.091411e-03 2.433126e-02 2.7256092 4.585309122 0.072168333 0.6536017
209 1.410541e-02 2.651451e-02 1.7186738 4.375549704 0.025974000 0.5769680
210 7.254028e-03 1.634425e-02 1.7805189 4.646747066 0.014951000 0.5768060
211 3.814003e-03 1.232672e-02 1.8195336 4.764386631 0.012842500 0.5769275
212 2.071131e-03 3.633439e-02 1.9139263 4.637515395 0.713886667 0.6536017
213 2.004382e-03 3.890469e-02 1.9618665 4.665848677 0.732875000 0.6536017
214 2.092378e-03 3.458171e-02 1.8719680 4.607163316 0.693786667 0.6536017
215 2.247309e-03 2.504268e-02 2.8650806 4.637515395 0.061411667 0.6536017
216 2.437888e-03 2.818619e-02 2.9458792 4.665848677 0.049598333 0.6536017
217 2.224014e-03 2.341065e-02 2.7722948 4.607163316 0.065266667 0.6536017
218 1.034055e-02 1.623671e-02 1.5931339 4.359737861 0.000000000 0.4982320
219 8.533305e-03 1.429738e-02 1.6290493 4.521913533 0.000001000 0.4982320
220 8.381312e-03 1.421191e-02 1.6234686 4.504893641 0.000000000 0.4982320
221 2.045150e-03 7.426940e-03 1.5629575 3.761510245 0.004610000 0.6536017
222 2.212981e-03 9.316341e-03 1.6176698 3.827120476 0.004370000 0.6536017
223 1.995672e-03 7.345090e-03 1.5004782 3.690229791 0.004623333 0.6536017
224 1.217952e-02 2.008378e-02 0.9585587 2.635892572 0.000000000 0.5769680
225 8.011389e-03 9.907830e-03 0.9704851 2.835346173 0.000000000 0.5768060
226 4.093945e-03 5.652568e-03 0.9762442 2.939347303 0.000000000 0.5769275
227 2.094939e-03 7.018085e-03 1.5912447 3.815220898 0.004068333 0.6536017
228 2.198831e-03 8.992658e-03 1.6497863 3.877986529 0.003691667 0.6536017
229 2.105663e-03 7.112713e-03 1.5270843 3.741167614 0.004126667 0.6536017
230 2.094939e-03 7.018085e-03 1.5912447 3.815220898 0.004068333 0.6536017
231 2.198831e-03 8.992658e-03 1.6497863 3.877986529 0.003691667 0.6536017
232 2.105663e-03 7.112713e-03 1.5270843 3.741167614 0.004126667 0.6536017
233 7.818999e-03 8.695164e-03 0.8106656 2.549722343 0.000000000 0.4982320
234 7.796880e-03 9.102083e-03 0.8166616 2.626997902 0.000000000 0.4982320
235 7.734447e-03 8.735276e-03 0.8135438 2.622577762 0.000000000 0.4982320
236 2.067400e-03 2.607403e-02 2.8185375 4.614555343 0.071340000 0.6536017
237 2.178177e-03 2.904557e-02 2.9004788 4.642960438 0.062818333 0.6536017
238 2.091411e-03 2.433126e-02 2.7256092 4.585309122 0.072168333 0.6536017
239 1.938829e-02 2.884355e-02 1.8485823 4.375541933 0.000013000 0.5769680
240 1.005981e-02 1.684218e-02 1.8385133 4.646747066 0.000000000 0.5768060
241 5.308793e-03 1.274069e-02 1.8382926 4.764386631 0.000000000 0.5769275
242 2.247309e-03 2.504268e-02 2.8650806 4.637515395 0.061411667 0.6536017
243 2.437888e-03 2.818619e-02 2.9458792 4.665848677 0.049598333 0.6536017
244 2.224014e-03 2.341065e-02 2.7722948 4.607163316 0.065266667 0.6536017
245 2.247309e-03 2.504268e-02 2.8650806 4.637515395 0.061411667 0.6536017
246 2.437888e-03 2.818619e-02 2.9458792 4.665848677 0.049598333 0.6536017
247 2.224014e-03 2.341065e-02 2.7722948 4.607163316 0.065266667 0.6536017
248 1.034055e-02 1.623671e-02 1.5931339 4.359737861 0.000000000 0.4982320
249 1.058883e-02 1.540092e-02 1.6136598 4.521913533 0.000000000 0.4982320
250 1.051515e-02 1.530718e-02 1.6094465 4.504893641 0.000000000 0.4982320
251 0.000000e+00 8.056089e-13 1.3185954 1.318595423 0.000000000 0.4982320
252 0.000000e+00 6.871265e-04 2.4004726 2.400472603 0.059000000 0.6536017
253 0.000000e+00 1.013767e-03 2.5636260 2.563625958 0.080000000 0.6536017
254 0.000000e+00 4.871709e-04 2.2776840 2.277683951 0.048500000 0.6536017
255 1.914332e-05 8.490865e-06 1.0765975 2.826270170 0.001744000 0.5769680
256 4.476035e-13 8.421790e-12 0.9389054 2.541529520 0.000000000 0.4982320
257 5.248404e-06 2.302173e-06 1.0792978 2.836888671 0.000852000 0.5768060
258 1.065052e-06 7.396632e-07 1.0804536 2.837985644 0.000442500 0.5769275
259 5.002894e-04 4.849179e-03 1.4985672 3.782927620 0.307445000 0.6536017
260 5.515830e-04 5.999838e-03 1.5666362 3.878696392 0.355965000 0.6536017
261 4.522283e-04 4.155569e-03 1.4357130 3.684725609 0.272835000 0.6536017
262 8.381714e-14 6.871265e-04 2.3803173 2.466966738 0.059000000 0.6536017
263 9.838640e-14 1.013767e-03 2.5439895 2.626974317 0.080000000 0.6536017
264 1.011397e-13 4.871709e-04 2.2573001 2.345986445 0.048500000 0.6536017
265 0.000000e+00 2.699504e-10 0.9427837 2.536256820 0.000000000 0.4982320
266 0.000000e+00 8.575486e-13 2.5632198 2.563219798 0.000000000 0.4982320
267 0.000000e+00 9.476843e-03 3.8722785 3.872278525 0.335500000 0.6536017
268 0.000000e+00 1.244237e-02 3.9708704 3.970870431 0.395500000 0.6536017
269 0.000000e+00 7.821818e-03 3.7561426 3.756142587 0.271500000 0.6536017
270 9.716320e-04 1.774991e-03 2.0045340 4.904938749 0.098022000 0.5769680
271 9.108771e-06 1.123241e-06 1.8744780 4.616917477 0.000233000 0.4982320
272 4.857254e-04 1.710624e-03 2.0070394 4.931875044 0.099820000 0.5768060
273 2.397495e-04 1.709130e-03 2.0062880 4.938725220 0.101727500 0.5769275
274 1.804321e-03 3.340512e-02 1.9374550 4.723190222 0.769585000 0.6536017
275 1.768676e-03 3.613162e-02 1.9820799 4.742060297 0.784123333 0.6536017
276 1.818419e-03 3.105481e-02 1.8967176 4.697680936 0.752230000 0.6536017
277 7.746219e-14 9.476843e-03 3.8593999 3.912109643 0.335500000 0.6536017
278 8.367234e-14 1.244237e-02 3.9594669 4.006150972 0.395500000 0.6536017
279 8.044984e-14 7.821818e-03 3.7417078 3.801068538 0.271500000 0.6536017
280 0.000000e+00 2.534678e-10 1.8762461 4.624642114 0.000000000 0.4982320
281 3.690492e-03 3.094821e-03 0.9433980 2.555353986 0.000000000       NaN
282 3.591414e-03 3.048791e-03 0.9454455 2.560012916 0.000000000       NaN
283 2.310874e-03 2.139998e-03 1.8576971 4.499275409 0.315781667       NaN
284 2.306772e-03 4.563580e-03 1.9657691 4.663431661 0.343430000       NaN
285 2.302595e-03 4.087300e-03 1.7562305 4.345726029 0.288023333       NaN
286 3.492173e-03 3.075612e-03 0.9212345 2.500829006 0.000000000       NaN
287 2.271129e-03 2.253476e-03 1.8138435 4.406033946 0.298990000       NaN
288 2.269280e-03 4.457300e-03 1.9178579 4.564015272 0.325340000       NaN
289 2.269057e-03 4.154133e-03 1.7158755 4.257701284 0.273363333       NaN
290 6.530634e-03 5.539856e-03 1.8799192 4.624107751 0.000544000       NaN
291 6.415630e-03 5.469133e-03 1.8858506 4.636575023 0.000580000       NaN
292 4.128927e-03 3.774524e-03 3.3780380 7.662952011 0.770603333       NaN
293 4.074390e-03 8.583808e-03 3.5372422 7.882486296 0.784305000       NaN
294 4.139657e-03 7.699737e-03 3.2214922 7.466795538 0.755776667       NaN
295 6.113571e-03 6.391352e-03 1.7951430 4.449498968 0.000327000       NaN
296 3.932148e-03 5.131538e-03 3.2476539 7.386502965 0.743423333       NaN
297 3.891555e-03 8.817349e-03 3.4009506 7.595817541 0.758380000       NaN
298 3.954350e-03 8.251462e-03 3.0963156 7.197972721 0.727600000       NaN

